Measurement of the scaling slope of compressible magnetohydrodynamic turbulence by synchrotron radiation statistics

Based on magnetohydrodynamic turbulence simulations, we generate synthetic synchrotron observations to explore the scaling slope of the underlying MHD turbulence. We propose the new $Q$-$U$ cross intensity $X$ and cross-correlation intensity $Y$ to measure the spectral properties of magnetic turbulence, together with statistics of the traditional synchrotron $I$ and polarization $PI$ intensities. By exploring the statistical behavior of these diagnostics, we find that the new statistics $X$ and $Y$ can extend the inertial range of turbulence to improve measurement reliability. When focusing on different Alfv{\'e}nic and sonic turbulence regimes, our results show that the diagnostics proposed in this paper not only reveal the spectral properties of the magnetic turbulence but also gain insight into the individual plasma modes of compressible MHD turbulence. The synergy of multiple statistical methods can extract more reliable turbulence information from the huge amount of observation data from the Low-Frequency Array for Radio astronomy and the Square Kilometer Array.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
